Efficient recursive least squares solver for rank-deficient matrices

Updating a linear least squares solution can be critical for near real-time signalprocessing applications. The Greville algorithm proposes a simple formula for updating the pseudoinverse of a matrix A $\in$ R nxm with rank r. In this paper, we explicitly derive a similar formula by maintaining a general rank factorization, which we call rank-Greville. Based on this formula, we implemented a recursive least squares algorithm exploiting the rank-deficiency of A, achieving the update of the minimum-norm least-squares solution in O(mr) operations and, therefore, solving the linear least-squares problem from scratch in O(nmr) operations. We empirically confirmed that this algorithm displays a better asymptotic time complexity than LAPACK solvers for rank-deficient matrices. The numerical stability of rank-Greville was found to be comparable to Cholesky-based solvers. Nonetheless, our implementation supports exact numerical representations of rationals, due to its remarkable algebraic simplicity.

==> biblio.txt <==
@book{lapack_guide,
author = {Anderson, E. and Bai, Z. and Bischof, C. and Blackford, L. S.  and Demmel, J. and Dongarra, J. and Du Croz, J. and Greenbaum, A. and Hammarling, S. and McKenney, A. and Sorensen, D.},
title = {LAPACK Users' Guide},
publisher = {Society for Industrial and Applied Mathematics},
year = {1999},
doi = {10.1137/1.9780898719604},
address = {},
edition   = {Third},
URL = {https://epubs.siam.org/doi/abs/10.1137/1.9780898719604},
eprint = {https://epubs.siam.org/doi/pdf/10.1137/1.9780898719604}
}
@article{numerical_tests,
  title={Numerical aspects of computing the Moore-Penrose inverse of full column rank matrices},
  author={Smoktunowicz, Alicja and Wrobel, Iwona},
  journal={BIT Numerical Mathematics},
  volume={52},
  number={2},
  pages={503--524},
  year={2012},
  publisher={Springer}
}
@book{ben_greville_generalized,
  title={Generalized inverses: theory and applications},
  author={Ben-Israel, Adi and Greville, Thomas NE},
  volume={15},
  year={2003},
  publisher={Springer Science \& Business Media}
}
@article{greville,
author = {Greville, T. N. E.},
title = {Some Applications of the Pseudoinverse of a Matrix},
journal = {SIAM Review},
volume = {2},
number = {1},
pages = {15-22},
year = {1960},
doi = {10.1137/1002004},

URL = { 
        https://doi.org/10.1137/1002004
    
},
eprint = { 
        https://doi.org/10.1137/1002004
    
}

}
@book{higham_accuracy_algo,
author = {Higham, Nicholas J.},
title = {Accuracy and Stability of Numerical Algorithms},
publisher = {Society for Industrial and Applied Mathematics},
year = {2002},
doi = {10.1137/1.9780898718027},
address = {},
edition   = {Second},
URL = {https://epubs.siam.org/doi/abs/10.1137/1.9780898718027},
eprint = {https://epubs.siam.org/doi/pdf/10.1137/1.9780898718027}
}
@book{bjorck1996numerical,
  title={Numerical Methods for Least Squares Problems},
  author={Bjorck, A.},
  isbn={9780898713602},
  lccn={78446971},
  series={Other Titles in Applied Mathematics},
  url={https://doi.org/10.1137/1.9781611971484},
  year={1996},
  publisher={Society for Industrial and Applied Mathematics}
}
@article{daniel1976reorthogonalization,
  title={Reorthogonalization and stable algorithms for updating the Gram-Schmidt QR factorization},
  author={Daniel, James W and Gragg, Walter Bill and Kaufman, Linda and Stewart, Gilbert W},
  journal={Mathematics of Computation},
  volume={30},
  number={136},
  pages={772--795},
  year={1976}
}
@article{kahan_1966, title={Numerical Linear Algebra}, volume={9}, DOI={10.4153/CMB-1966-083-2}, number={5}, journal={Canadian Mathematical Bulletin}, publisher={Cambridge University Press}, author={Kahan, W.}, year={1966}, pages={757–801}
}
@article{qr_truncated,
author = {Businger, Peter and Golub, Gene H.},
title = {Linear Least Squares Solutions by Householder Transformations},
year = {1965},
issue_date = {June 1965},
publisher = {Springer-Verlag},
address = {Berlin, Heidelberg},
volume = {7},
number = {3},
issn = {0029-599X},
url = {https://doi.org/10.1007/BF01436084},
doi = {10.1007/BF01436084},
journal = {Numer. Math.},
month = jun,
pages = {269–276},
numpages = {8}
}
@book{greene2003econometric,
  title={Econometric Analysis},
  author={Greene, W.H.},
  isbn={9780130661890},
  lccn={20029308},
  year={2003},
  publisher={Prentice Hall}
}
@article{penrose_1956_least_squares, title={On best approximate solutions of linear matrix equations}, volume={52}, DOI={10.1017/S0305004100030929}, number={1}, journal={Mathematical Proceedings of the Cambridge Philosophical Society}, publisher={Cambridge University Press}, author={Penrose, R.}, year={1956}, pages={17–19}}
@article{penrose_1955_pseudoinverse, title={A generalized inverse for matrices}, volume={51}, DOI={10.1017/S0305004100030401}, number={3}, journal={Mathematical Proceedings of the Cambridge Philosophical Society}, publisher={Cambridge University Press}, author={Penrose, R.}, year={1955}, pages={406–413}}
@article{moore1920reciprocalmatrix,
  title={On the reciprocal of the general algebraic matrix},
  author={E.H. Moore},
  journal={Bull. Amer. Math. Soc.},
  volume={26},
  number={9},
  pages={394--395},
  year={1920},
  url={https://doi.org/10.1090/S0002-9904-1920-03322-7},
  doi={10.1090/S0002-9904-1920-03322-7}
}
@INPROCEEDINGS{fast_rect_dot,
author={F. {Le Gall}},
booktitle={2012 IEEE 53rd Annual Symposium on Foundations of Computer Science},
title={Faster Algorithms for Rectangular Matrix Multiplication},
year={2012},
volume={},
number={},
pages={514-523},
keywords={computational complexity;directed graphs;matrix multiplication;sparse matrices;faster algorithms;rectangular matrix multiplication;arithmetic operations;sparse square matrix multiplication;time complexity;shortest paths problem;directed graphs;integer weights;Upper bound;Tensile stress;Sparse matrices;Matrix decomposition;Equations;matrix multiplication;rectangular matrices;algorithms},
doi={10.1109/FOCS.2012.80},
ISSN={0272-5428},
month={Oct},}
@article{Courrieu2005FastCO,
  title={Fast Computation of Moore-Penrose Inverse Matrices},
  author={Pierre Courrieu},
  journal={ArXiv},
  year={2005},
  volume={abs/0804.4809}
}
@article{albert_sittler,
author = {Albert, Arthur and Sittler, Robert W.},
title = {A Method for Computing Least Squares Estimators that Keep Up with the Data},
journal = {Journal of the Society for Industrial and Applied Mathematics Series A Control},
volume = {3},
number = {3},
pages = {384-417},
year = {1965},
doi = {10.1137/0303026},

URL = { 
        https://doi.org/10.1137/0303026
    
},
eprint = { 
        https://doi.org/10.1137/0303026
    
}

}
@article{like_albert_pedantic,
author = {Zhou, Jie and Zhu, Yunmin and Li, X. Rong and You, Zhisheng},
title = {Variants of the Greville Formula with Applications to Exact Recursive Least Squares},
journal = {SIAM Journal on Matrix Analysis and Applications},
volume = {24},
number = {1},
pages = {150-164},
year = {2002},
doi = {10.1137/S0895479801388194},

URL = { 
        https://doi.org/10.1137/S0895479801388194
    
},
eprint = { 
        https://doi.org/10.1137/S0895479801388194
    
}

}
@Inbook{least_squares_overview,
author="Bj{\"o}rck, {\AA}ke",
editor="Floudas, Christodoulos A.
and Pardalos, Panos M.",
title="Least Squares Problems",
bookTitle="Encyclopedia of Optimization",
year="2009",
publisher="Springer US",
address="Boston, MA",
pages="1856--1866",
abstract="Keywords",
isbn="978-0-387-74759-0",
doi="10.1007/978-0-387-74759-0_329",
url="https://doi.org/10.1007/978-0-387-74759-0_329"
}

@article{rakha_moorepenrose_2004,
	title = {On the {Moore}{\textendash}{Penrose} generalized inverse matrix},
	volume = {158},
	issn = {00963003},
	url = {https://linkinghub.elsevier.com/retrieve/pii/S0096300303009998},
	doi = {10.1016/j.amc.2003.09.004},
	abstract = {In this paper we exhibit some different methods for computing the Moore{\textendash}Penrose inverse of different type of matrices. We discuss the Moore{\textendash}Penrose inverse of block matrices, full-rank factorization. We give some numerical computations relative to this theory.},
	language = {en},
	number = {1},
	urldate = {2020-05-06},
	journal = {Applied Mathematics and Computation},
	author = {Rakha, Medhat A.},
	month = oct,
	year = {2004},
	pages = {185--200},
	file = {Rakha - 2004 - On the Moore{\textendash}Penrose generalized inverse matrix.pdf:/Users/ssteinma/Zotero/storage/3STMU9XF/Rakha - 2004 - On the Moore{\textendash}Penrose generalized inverse matrix.pdf:application/pdf}
}

@article{toutounian_new_2009,
	title = {A new method for computing {Moore}{\textendash}{Penrose} inverse matrices},
	volume = {228},
	issn = {03770427},
	url = {https://linkinghub.elsevier.com/retrieve/pii/S0377042708005062},
	doi = {10.1016/j.cam.2008.10.008},
	abstract = {The Moore{\textendash}Penrose inverse of an arbitrary matrix (including singular and rectangular) has many applications in statistics, prediction theory, control system analysis, curve fitting and numerical analysis. In this paper, an algorithm based on the conjugate Gram{\textendash}Schmidt process and the Moore{\textendash}Penrose inverse of partitioned matrices is proposed for computing the pseudoinverse of an m {\texttimes} n real matrix A with m >= n and rank r <= n. Numerical experiments show that the resulting pseudoinverse matrix is reasonably accurate and its computation time is significantly less than that of pseudoinverses obtained by the other methods for large sparse matrices.},
	language = {en},
	number = {1},
	urldate = {2020-05-06},
	journal = {Journal of Computational and Applied Mathematics},
	author = {Toutounian, F. and Ataei, A.},
	month = jun,
	year = {2009},
	pages = {412--417},
	file = {Toutounian and Ataei - 2009 - A new method for computing Moore{\textendash}Penrose inverse m.pdf:/Users/ssteinma/Zotero/storage/C35LJL2E/Toutounian and Ataei - 2009 - A new method for computing Moore{\textendash}Penrose inverse m.pdf:application/pdf}
}
@book{mirsky1990introduction,
  title={An Introduction to Linear Algebra},
  author={Mirsky, L.},
  isbn={9780486664347},
  lccn={90040299},
  series={Dover Books on Mathematics},
  url={https://books.google.fr/books?id=ULMmheb26ZcC},
  year={1990},
  publisher={Dover}
}
@ARTICLE{2020SciPy-NMeth,
       author = {{Virtanen}, Pauli and {Gommers}, Ralf and {Oliphant},
         Travis E. and {Haberland}, Matt and {Reddy}, Tyler and
         {Cournapeau}, David and {Burovski}, Evgeni and {Peterson}, Pearu
         and {Weckesser}, Warren and {Bright}, Jonathan and {van der Walt},
         St{\'e}fan J.  and {Brett}, Matthew and {Wilson}, Joshua and
         {Jarrod Millman}, K.  and {Mayorov}, Nikolay and {Nelson}, Andrew
         R.~J. and {Jones}, Eric and {Kern}, Robert and {Larson}, Eric and
         {Carey}, CJ and {Polat}, {\.I}lhan and {Feng}, Yu and {Moore},
         Eric W. and {Vand erPlas}, Jake and {Laxalde}, Denis and
         {Perktold}, Josef and {Cimrman}, Robert and {Henriksen}, Ian and
         {Quintero}, E.~A. and {Harris}, Charles R and {Archibald}, Anne M.
         and {Ribeiro}, Ant{\^o}nio H. and {Pedregosa}, Fabian and
         {van Mulbregt}, Paul and {Contributors}, SciPy 1. 0},
        title = "{SciPy 1.0: Fundamental Algorithms for Scientific
                  Computing in Python}",
      journal = {Nature Methods},
      year = "2020",
      volume={17},
      pages={261--272},
      adsurl = {https://rdcu.be/b08Wh},
      doi = {https://doi.org/10.1038/s41592-019-0686-2},
}
@book{Numpy,
 author = {Oliphant, Travis E.},
 title = {Guide to NumPy},
 year = {2015},
 isbn = {151730007X, 9781517300074},
 edition = {2nd},
 publisher = {CreateSpace Independent Publishing Platform},
 address = {USA},
}
@article{Numpy2,
author = {Walt,Stéfan van der  and Colbert,S. Chris  and Varoquaux,Gaël },
title = {The NumPy Array: A Structure for Efficient Numerical Computation},
journal = {Computing in Science \& Engineering},
volume = {13},
number = {2},
pages = {22-30},
year = {2011},
doi = {10.1109/MCSE.2011.37},
URL = {https://aip.scitation.org/doi/abs/10.1109/MCSE.2011.37},
}
@Article{Ipython,
  Author    = {P\'erez, Fernando and Granger, Brian E.},
  Title     = {{IP}ython: a System for Interactive Scientific Computing},
  Journal   = {Computing in Science and Engineering},
  Volume    = {9},
  Number    = {3},
  Pages     = {21--29},
  month     = may,
  year      = 2007,
  url       = "https://ipython.org",
  ISSN      = "1521-9615",
  doi       = {10.1109/MCSE.2007.53},
  publisher = {IEEE Computer Society},
}
@book{Python3,
 author = {Van Rossum, Guido and Drake, Fred L.},
 title = {Python 3 Reference Manual},
 year = {2009},
 isbn = {1441412697, 9781441412690},
 publisher = {CreateSpace},
 address = {Paramount, CA},
}

==> table.txt <==
\begin{table}\
		                  \caption{\label{table_e_Pascal}Empiric stability factors associated with the pseudoinverse computation of Pascal matrices $P(n)$.}\
		                  \makebox[\linewidth]{
\begin{tabular}{llllllllll}
\hline
 $n$   & $\kappa_2(A)$        & $e_\text{orthonormal}$   & $e_\text{orthogonal}$   & $e_\text{rank-Greville}$   & $e_\text{Greville}$   & $e_\text{Cholesky}$   & $e_\text{gelsy}$     & $e_\text{gelsd}$     & $e_\text{gelss}$     \\
\hline
 $4$   & $6.92\mathrm{e}{+2}$ & $8.80\mathrm{e}{-2}$     & $1.11\mathrm{e}{-1}$    & $1.67\mathrm{e}{+0}$       & $4.73\mathrm{e}{-2}$  & $5.88\mathrm{e}{+0}$  & $3.86\mathrm{e}{-2}$ & $6.67\mathrm{e}{-2}$ & $6.76\mathrm{e}{-2}$ \\
 $6$   & $1.11\mathrm{e}{+5}$ & $7.18\mathrm{e}{+2}$     & $1.06\mathrm{e}{+2}$    & $2.12\mathrm{e}{+2}$       & $6.58\mathrm{e}{+2}$  & $2.44\mathrm{e}{+3}$  & $5.04\mathrm{e}{-3}$ & $4.74\mathrm{e}{-2}$ & $4.74\mathrm{e}{-2}$ \\
 $8$   & $2.06\mathrm{e}{+7}$ & $3.42\mathrm{e}{+5}$     & $1.93\mathrm{e}{+3}$    & $2.18\mathrm{e}{+4}$       & $2.08\mathrm{e}{+5}$  & $1.59\mathrm{e}{+5}$  & $3.86\mathrm{e}{-3}$ & $8.55\mathrm{e}{-3}$ & $8.55\mathrm{e}{-3}$ \\
 $10$  & $4.16\mathrm{e}{+9}$ & $1.08\mathrm{e}{+6}$     & $1.08\mathrm{e}{+6}$    & $1.08\mathrm{e}{+6}$       & $1.08\mathrm{e}{+6}$  & $7.34\mathrm{e}{+5}$  & $3.00\mathrm{e}{-4}$ & $1.86\mathrm{e}{-3}$ & $1.86\mathrm{e}{-3}$ \\
\hline
\end{tabular}
}\end{table}
\begin{table}\
		                  \caption{\label{table_res_Pascal}Empiric residual errors associated with the pseudoinverse computation of Pascal matrices $P(n)$.}\
		                  \makebox[\linewidth]{
\begin{tabular}{llllllllll}
\hline
 $n$   & $\kappa_2(A)$        & $res_\text{orthonormal}$   & $res_\text{orthogonal}$   & $res_\text{rank-Greville}$   & $res_\text{Greville}$   & $res_\text{Cholesky}$   & $res_\text{gelsy}$    & $res_\text{gelsd}$    & $res_\text{gelss}$    \\
\hline
 $4$   & $6.92\mathrm{e}{+2}$ & $1.83\mathrm{e}{-15}$      & $5.99\mathrm{e}{-16}$     & $3.85\mathrm{e}{-16}$        & $1.66\mathrm{e}{-17}$   & $4.01\mathrm{e}{-15}$   & $5.29\mathrm{e}{-17}$ & $5.39\mathrm{e}{-17}$ & $5.42\mathrm{e}{-17}$ \\
 $6$   & $1.11\mathrm{e}{+5}$ & $1.81\mathrm{e}{-13}$      & $4.16\mathrm{e}{-14}$     & $4.71\mathrm{e}{-14}$        & $1.46\mathrm{e}{-13}$   & $1.04\mathrm{e}{-12}$   & $2.49\mathrm{e}{-17}$ & $4.77\mathrm{e}{-17}$ & $4.47\mathrm{e}{-17}$ \\
 $8$   & $2.06\mathrm{e}{+7}$ & $7.60\mathrm{e}{-11}$      & $6.17\mathrm{e}{-13}$     & $4.84\mathrm{e}{-12}$        & $4.61\mathrm{e}{-11}$   & $9.24\mathrm{e}{-11}$   & $6.06\mathrm{e}{-17}$ & $3.16\mathrm{e}{-17}$ & $1.58\mathrm{e}{-17}$ \\
 $10$  & $4.16\mathrm{e}{+9}$ & $1.42\mathrm{e}{-9}$       & $1.61\mathrm{e}{-9}$      & $1.37\mathrm{e}{-9}$         & $1.54\mathrm{e}{-9}$    & $2.35\mathrm{e}{-8}$    & $4.78\mathrm{e}{-17}$ & $3.26\mathrm{e}{-17}$ & $1.54\mathrm{e}{-17}$ \\
\hline
\end{tabular}
}\end{table}


\begin{table}\
		                  \caption{\label{table_e_random}Empiric stability factors associated with the pseudoinverse computation of random matrices $R_\mathcal{N} \in \mathbb{R}^{3n\times n}$ with elements distributed from $\mathcal{N}(0,1)$.}\
		                  \makebox[\linewidth]{
\begin{tabular}{llllllllll}
\hline
 $n$   & $\kappa_2(A)$        & $e_\text{orthonormal}$   & $e_\text{orthogonal}$   & $e_\text{rank-Greville}$   & $e_\text{Greville}$   & $e_\text{Cholesky}$   & $e_\text{gelsd}$     & $e_\text{gelss}$     \\
\hline
 $4$   & $2.44\mathrm{e}{+0}$ & $1.06\mathrm{e}{+2}$     & $7.46\mathrm{e}{+1}$    & $2.02\mathrm{e}{+1}$       & $2.84\mathrm{e}{+0}$  & $7.57\mathrm{e}{-1}$  & $2.08\mathrm{e}{+0}$ & $1.67\mathrm{e}{+0}$ \\
 $6$   & $2.25\mathrm{e}{+0}$ & $4.00\mathrm{e}{+0}$     & $4.98\mathrm{e}{+0}$    & $2.56\mathrm{e}{+0}$       & $1.05\mathrm{e}{+0}$  & $9.20\mathrm{e}{-1}$  & $1.35\mathrm{e}{+0}$ & $1.86\mathrm{e}{+0}$ \\
 $8$   & $2.74\mathrm{e}{+0}$ & $3.98\mathrm{e}{+0}$     & $4.43\mathrm{e}{+0}$    & $2.86\mathrm{e}{+0}$       & $2.23\mathrm{e}{+0}$  & $1.39\mathrm{e}{+0}$  & $1.81\mathrm{e}{+0}$ & $2.63\mathrm{e}{+0}$ \\
 $10$  & $2.84\mathrm{e}{+0}$ & $1.14\mathrm{e}{+3}$     & $4.60\mathrm{e}{+2}$    & $3.18\mathrm{e}{+2}$       & $2.24\mathrm{e}{+1}$  & $1.54\mathrm{e}{+0}$  & $1.99\mathrm{e}{+0}$ & $2.21\mathrm{e}{+0}$ \\
\hline
\end{tabular}
}\end{table}
\begin{table}\
		                  \caption{\label{table_res_random}Empiric residual errors associated with the pseudoinverse computation of random matrices $R_\mathcal{N} \in \mathbb{R}^{3n\times n}$ with elements distributed from $\mathcal{N}(0,1)$.}\
		                  \makebox[\linewidth]{
\begin{tabular}{llllllllll}
\hline
 $n$   & $\kappa_2(A)$        & $res_\text{orthonormal}$   & $res_\text{orthogonal}$   & $res_\text{rank-Greville}$   & $res_\text{Greville}$   & $res_\text{Cholesky}$   & $res_\text{gelsy}$    & $res_\text{gelsd}$    & $res_\text{gelss}$    \\
\hline
 $4$   & $2.44\mathrm{e}{+0}$ & $3.45\mathrm{e}{-14}$      & $2.55\mathrm{e}{-14}$     & $6.36\mathrm{e}{-15}$        & $7.20\mathrm{e}{-16}$   & $1.25\mathrm{e}{-16}$   & $2.24\mathrm{e}{-16}$ & $4.38\mathrm{e}{-16}$ & $4.68\mathrm{e}{-16}$ \\
 $6$   & $2.25\mathrm{e}{+0}$ & $8.53\mathrm{e}{-16}$      & $1.69\mathrm{e}{-15}$     & $7.61\mathrm{e}{-16}$        & $2.09\mathrm{e}{-16}$   & $2.32\mathrm{e}{-16}$   & $2.24\mathrm{e}{-16}$ & $4.10\mathrm{e}{-16}$ & $6.77\mathrm{e}{-16}$ \\
 $8$   & $2.74\mathrm{e}{+0}$ & $1.24\mathrm{e}{-15}$      & $1.05\mathrm{e}{-15}$     & $3.88\mathrm{e}{-16}$        & $3.39\mathrm{e}{-16}$   & $2.77\mathrm{e}{-16}$   & $2.48\mathrm{e}{-16}$ & $4.96\mathrm{e}{-16}$ & $6.16\mathrm{e}{-16}$ \\
 $10$  & $2.84\mathrm{e}{+0}$ & $4.75\mathrm{e}{-13}$      & $1.73\mathrm{e}{-13}$     & $3.73\mathrm{e}{-14}$        & $3.22\mathrm{e}{-15}$   & $4.36\mathrm{e}{-16}$   & $2.64\mathrm{e}{-16}$ & $6.33\mathrm{e}{-16}$ & $8.02\mathrm{e}{-16}$ \\
\hline
\end{tabular}
}\end{table}


\begin{table}\
		                  \caption{\label{table_e_ill-cond}Empiric stability factors associated with the pseudoinverse computation of random ill-conditioned matrices $R_\mathcal{N}^4 \in \mathbb{R}^{n\times n}$.}\
		                  \makebox[\linewidth]{
\begin{tabular}{llllllllll}
\hline
 $n$   & $\kappa_2(A)$        & $e_\text{orthonormal}$   & $e_\text{orthogonal}$   & $e_\text{rank-Greville}$   & $e_\text{Greville}$   & $e_\text{Cholesky}$   & $e_\text{gelsy}$     & $e_\text{gelsd}$     & $e_\text{gelss}$     \\
\hline
 $6$   & $3.39\mathrm{e}{+2}$ & $5.52\mathrm{e}{+0}$     & $3.04\mathrm{e}{+0}$    & $1.39\mathrm{e}{+1}$       & $8.87\mathrm{e}{+0}$  & $3.72\mathrm{e}{+1}$  & $5.59\mathrm{e}{-2}$ & $6.86\mathrm{e}{-2}$ & $7.36\mathrm{e}{-2}$ \\
 $8$   & $1.08\mathrm{e}{+2}$ & $1.50\mathrm{e}{+0}$     & $3.07\mathrm{e}{+0}$    & $4.16\mathrm{e}{+0}$       & $6.85\mathrm{e}{+0}$  & $2.40\mathrm{e}{+0}$  & $1.66\mathrm{e}{-1}$ & $1.58\mathrm{e}{-1}$ & $1.72\mathrm{e}{-1}$ \\
 $10$  & $2.92\mathrm{e}{+7}$ & $3.53\mathrm{e}{+0}$     & $2.62\mathrm{e}{+0}$    & $8.25\mathrm{e}{+0}$       & $5.62\mathrm{e}{+0}$  & $6.60\mathrm{e}{+5}$  & $2.07\mathrm{e}{-1}$ & $1.49\mathrm{e}{-2}$ & $1.49\mathrm{e}{-2}$ \\
 $12$  & $5.78\mathrm{e}{+4}$ & $2.47\mathrm{e}{+1}$     & $1.64\mathrm{e}{+1}$    & $2.41\mathrm{e}{+2}$       & $3.06\mathrm{e}{+1}$  & $1.62\mathrm{e}{+3}$  & $2.80\mathrm{e}{-2}$ & $7.38\mathrm{e}{-2}$ & $7.38\mathrm{e}{-2}$ \\
\hline
\end{tabular}
}\end{table}
\begin{table}\
		                  \caption{\label{table_res_ill-cond}Empiric residual errors associated with the pseudoinverse computation of random ill-conditioned matrices $R_\mathcal{N}^4 \in \mathbb{R}^{n\times n}$.}\
		                  \makebox[\linewidth]{
\begin{tabular}{llllllllll}
\hline
 $n$   & $\kappa_2(A)$        & $res_\text{orthonormal}$   & $res_\text{orthogonal}$   & $res_\text{rank-Greville}$   & $res_\text{Greville}$   & $res_\text{Cholesky}$   & $res_\text{gelsy}$    & $res_\text{gelsd}$    & $res_\text{gelss}$    \\
\hline
 $6$   & $3.39\mathrm{e}{+2}$ & $1.40\mathrm{e}{-15}$      & $7.32\mathrm{e}{-16}$     & $3.38\mathrm{e}{-15}$        & $2.03\mathrm{e}{-15}$   & $1.01\mathrm{e}{-14}$   & $5.06\mathrm{e}{-17}$ & $8.23\mathrm{e}{-17}$ & $4.55\mathrm{e}{-17}$ \\
 $8$   & $1.08\mathrm{e}{+2}$ & $8.97\mathrm{e}{-16}$      & $1.55\mathrm{e}{-15}$     & $1.05\mathrm{e}{-15}$        & $1.63\mathrm{e}{-15}$   & $2.90\mathrm{e}{-15}$   & $1.02\mathrm{e}{-16}$ & $3.00\mathrm{e}{-16}$ & $2.79\mathrm{e}{-16}$ \\
 $10$  & $2.92\mathrm{e}{+7}$ & $1.57\mathrm{e}{-15}$      & $8.01\mathrm{e}{-16}$     & $1.83\mathrm{e}{-15}$        & $1.25\mathrm{e}{-15}$   & $9.58\mathrm{e}{-10}$   & $6.37\mathrm{e}{-17}$ & $1.71\mathrm{e}{-16}$ & $1.58\mathrm{e}{-16}$ \\
 $12$  & $5.78\mathrm{e}{+4}$ & $6.09\mathrm{e}{-15}$      & $5.01\mathrm{e}{-15}$     & $5.36\mathrm{e}{-14}$        & $6.90\mathrm{e}{-15}$   & $1.55\mathrm{e}{-12}$   & $4.71\mathrm{e}{-17}$ & $9.97\mathrm{e}{-17}$ & $1.36\mathrm{e}{-16}$ \\
\hline
\end{tabular}
}\end{table}


\begin{table}\
		                  \caption{\label{table_e_USV}Empiric stability factors associated with the pseudoinverse computation of random matrices $USV^\top \in \mathbb{R}^{5n\times n}$, where $U$ and $V$ are random column orthogonal matrices and $S = diag(1, 2^\frac{1}{2}, \ldots, 2^\frac{n-1}{2})$.}\
		                  \makebox[\linewidth]{
\begin{tabular}{llllllllll}
\hline
 $n$   & $\kappa_2(A)$        & $e_\text{orthonormal}$   & $e_\text{orthogonal}$   & $e_\text{rank-Greville}$   & $e_\text{Greville}$   & $e_\text{Cholesky}$   & $e_\text{gelsy}$     & $e_\text{gelsd}$     & $e_\text{gelss}$     \\
\hline
 $10$  & $2.26\mathrm{e}{+1}$ & $6.72\mathrm{e}{+0}$     & $4.60\mathrm{e}{+0}$    & $4.19\mathrm{e}{+1}$       & $1.09\mathrm{e}{+1}$  & $1.85\mathrm{e}{+0}$  & $2.77\mathrm{e}{-1}$ & $2.94\mathrm{e}{-1}$ & $2.89\mathrm{e}{-1}$ \\
 $15$  & $1.28\mathrm{e}{+2}$ & $1.63\mathrm{e}{+2}$     & $1.60\mathrm{e}{+2}$    & $2.40\mathrm{e}{+3}$       & $2.99\mathrm{e}{+3}$  & $1.16\mathrm{e}{+1}$  & $1.70\mathrm{e}{-1}$ & $2.85\mathrm{e}{-1}$ & $2.93\mathrm{e}{-1}$ \\
 $20$  & $7.24\mathrm{e}{+2}$ & $1.57\mathrm{e}{+2}$     & $2.41\mathrm{e}{+2}$    & $1.52\mathrm{e}{+4}$       & $1.07\mathrm{e}{+4}$  & $4.24\mathrm{e}{+1}$  & $1.60\mathrm{e}{-1}$ & $1.85\mathrm{e}{-1}$ & $1.85\mathrm{e}{-1}$ \\
\hline
\end{tabular}
}\end{table}
\begin{table}\
		                  \caption{\label{table_res_USV}Empiric residual errors associated with the pseudoinverse computation of random matrices $USV^\top \in \mathbb{R}^{5n\times n}$, where $U$ and $V$ are random column orthogonal matrices and $S = diag(1, 2^\frac{1}{2}, \ldots, 2^\frac{n-1}{2})$.}\
		                  \makebox[\linewidth]{
\begin{tabular}{llllllllll}
\hline
 $n$   & $\kappa_2(A)$        & $res_\text{orthonormal}$   & $res_\text{orthogonal}$   & $res_\text{rank-Greville}$   & $res_\text{Greville}$   & $res_\text{Cholesky}$   & $res_\text{gelsy}$    & $res_\text{gelsd}$    & $res_\text{gelss}$    \\
\hline
 $10$  & $2.26\mathrm{e}{+1}$ & $2.68\mathrm{e}{-15}$      & $4.25\mathrm{e}{-15}$     & $2.52\mathrm{e}{-15}$        & $5.92\mathrm{e}{-16}$   & $1.70\mathrm{e}{-15}$   & $1.01\mathrm{e}{-16}$ & $1.62\mathrm{e}{-16}$ & $1.26\mathrm{e}{-16}$ \\
 $15$  & $1.28\mathrm{e}{+2}$ & $1.67\mathrm{e}{-14}$      & $9.69\mathrm{e}{-15}$     & $9.20\mathrm{e}{-14}$        & $2.59\mathrm{e}{-13}$   & $7.37\mathrm{e}{-15}$   & $7.58\mathrm{e}{-17}$ & $1.19\mathrm{e}{-16}$ & $1.30\mathrm{e}{-16}$ \\
 $20$  & $7.24\mathrm{e}{+2}$ & $1.65\mathrm{e}{-14}$      & $6.11\mathrm{e}{-14}$     & $6.04\mathrm{e}{-13}$        & $4.93\mathrm{e}{-13}$   & $3.53\mathrm{e}{-14}$   & $4.31\mathrm{e}{-17}$ & $9.96\mathrm{e}{-17}$ & $5.61\mathrm{e}{-17}$ \\
\hline
\end{tabular}
}\end{table}


\begin{table}\
		                  \caption{\label{table_res_Kahan}Empiric residual errors associated with the pseudoinverse computation of Kahan matrices $K(c, s) \in \mathbb{R}^{100\times 100}$, with $c^2 + s^2 = 1$.}\
		                  \makebox[\linewidth]{
\begin{tabular}{llllllllll}
\hline
 c      & $\kappa_2(A)$         & $res_\text{orthonormal}$   & $res_\text{orthogonal}$   & $res_\text{rank-Greville}$   & $res_\text{Greville}$   & $res_\text{Cholesky}$   & $res_\text{gelsy}$    & $res_\text{gelsd}$    & $res_\text{gelss}$    \\
\hline
 $0.10$ & $5.42\mathrm{e}{+4}$  & $5.57\mathrm{e}{-17}$      & $3.00\mathrm{e}{-17}$     & $3.50\mathrm{e}{-17}$        & $2.64\mathrm{e}{-17}$   & $3.40\mathrm{e}{-13}$   & $5.24\mathrm{e}{-17}$ & $7.61\mathrm{e}{-17}$ & $1.33\mathrm{e}{-16}$ \\
 $0.15$ & $1.13\mathrm{e}{+7}$  & $1.11\mathrm{e}{-17}$      & $2.16\mathrm{e}{-17}$     & $1.03\mathrm{e}{-17}$        & $1.19\mathrm{e}{-17}$   & $1.60\mathrm{e}{-10}$   & $1.52\mathrm{e}{-17}$ & $5.61\mathrm{e}{-17}$ & $7.97\mathrm{e}{-17}$ \\
 $0.20$ & $2.18\mathrm{e}{+9}$  & $8.10\mathrm{e}{-18}$      & $7.96\mathrm{e}{-18}$     & $2.42\mathrm{e}{-18}$        & $2.41\mathrm{e}{-18}$   & failure                 & $7.40\mathrm{e}{-18}$ & $6.30\mathrm{e}{-17}$ & $5.69\mathrm{e}{-17}$ \\
 $0.25$ & $4.37\mathrm{e}{+11}$ & $2.07\mathrm{e}{-18}$      & $1.06\mathrm{e}{-18}$     & $1.14\mathrm{e}{-18}$        & $1.17\mathrm{e}{-18}$   & $1.61\mathrm{e}{-6}$    & $8.74\mathrm{e}{-18}$ & $4.85\mathrm{e}{-17}$ & $4.39\mathrm{e}{-17}$ \\
 $0.30$ & $9.77\mathrm{e}{+13}$ & $3.01\mathrm{e}{-19}$      & $4.31\mathrm{e}{-19}$     & $1.92\mathrm{e}{-19}$        & $1.94\mathrm{e}{-19}$   & $7.98\mathrm{e}{-4}$    & $1.82\mathrm{e}{-19}$ & $1.33\mathrm{e}{-16}$ & $2.43\mathrm{e}{-17}$ \\
 $0.35$ & $2.57\mathrm{e}{+16}$ & $3.57\mathrm{e}{-20}$      & $4.27\mathrm{e}{-20}$     & $2.73\mathrm{e}{-20}$        & $2.18\mathrm{e}{-20}$   & failure                 & $5.05\mathrm{e}{-20}$ & $9.43\mathrm{e}{-18}$ & $2.03\mathrm{e}{-18}$ \\
 $0.40$ & $8.36\mathrm{e}{+18}$ & $3.46\mathrm{e}{-21}$      & $3.51\mathrm{e}{-21}$     & $3.09\mathrm{e}{-21}$        & $2.55\mathrm{e}{-21}$   & $1.02\mathrm{e}{-4}$    & $1.08\mathrm{e}{-20}$ & $3.17\mathrm{e}{-19}$ & $3.04\mathrm{e}{-19}$ \\
\hline
\end{tabular}
}\end{table}



